Power Inversion of the Massive MIMO Channel

Channel hardening characterises the diminishing influence of small scale fading on large scale antenna systems. The effective massive MIMO time domain channel is introduced and applied to a maximum diversity channel with rectangular power delay profile. This model bounds channel hardening and allows a proper interpretation from a radio design perspective. The reduced variability of the effective channel enables power inversion to obtain a downlink channel that only depends on the large scale fading properties.

==> 2019_sitb_p_ant_m16_n4_1.csv <==
x1	x2
0.0	0.439721062499
0.10101010101010072	0.42097668749899997
0.2020202020202019	0.40220324999900003
0.3030303030303034	0.38351574999900007
0.40404040404040414	0.364960124999
0.5050505050505051	0.346522187499
0.6060606060606061	0.328267624999
0.7070707070707072	0.31020799999900006
0.8080808080808084	0.292457124999
0.9090909090909092	0.27510518749900004
1.01010101010101	0.25806999999900004
1.1111111111111112	0.24146906249900002
1.2121212121212122	0.22533431249900004
1.3131313131313131	0.20961381249900002
1.4141414141414141	0.19447774999900003
1.5151515151515156	0.17986918749900005
1.6161616161616164	0.16578856249899998
1.7171717171717173	0.15237474999900003
1.818181818181818	0.13952418749899997
1.9191919191919193	0.12732837499900007
2.0202020202020203	0.115839499999
2.121212121212121	0.10490587499900006
2.222222222222222	0.09468168749899997
2.323232323232323	0.08511012499900006
2.4242424242424243	0.07617543749900002
2.5252525252525255	0.06790756249899998
2.6262626262626263	0.060283124999000015
2.727272727272727	0.053267562499
2.8282828282828283	0.046887374998999976
2.929292929292929	0.04105631249899999
3.030303030303031	0.03578743749900004
3.131313131313132	0.031014124999000026
3.2323232323232327	0.026757937499000017
3.333333333333334	0.02294387499899997
3.4343434343434343	0.019566687499000035
3.5353535353535355	0.016569687499000008
3.6363636363636367	0.013952312498999975
3.7373737373737375	0.011675562499000036
3.8383838383838387	0.009739062499000029
3.9393939393939386	0.008057062499000067
4.040404040404041	0.006627687499000001
4.141414141414142	0.005414687498999982
4.242424242424242	0.004380374999000014
4.343434343434343	0.003518687498999973
4.444444444444445	0.0028033124990000102
4.545454545454545	0.002204562499000029
4.646464646464646	0.0017260624989999807
4.747474747474747	0.0013503124989999726
4.848484848484849	0.001040249998999987
4.94949494949495	0.0007916874990000489
5.050505050505051	0.000599187499000009
5.151515151515151	0.00044793749900007285
5.252525252525253	0.00033593749900007186
5.353535353535354	0.00024849999900000697
5.454545454545454	0.00018031249899996826
5.555555555555555	0.0001292499989999918
5.656565656565657	9.162499900006171e-5
5.757575757575758	6.249999899998748e-5
5.858585858585858	4.5062499000048106e-5
5.959595959595959	3.081249900005467e-5
6.0606060606060606	1.9499998999972235e-5
6.161616161616161	1.249999899999299e-5
6.262626262626263	8.18749900000082e-6
6.363636363636363	5.187499000025575e-6
6.464646464646465	2.9999989999973664e-6
6.565656565656566	1.5624990000739913e-6
6.666666666666666	9.374989999866301e-7
6.767676767676768	3.7499900007453846e-7
6.8686868686868685	3.124990000102912e-7
6.969696969696971	2.499990000570662e-7
7.070707070707071	1.2499900003959397e-7
7.171717171717171	6.249899997534669e-8
7.272727272727273	6.249899997534669e-8
7.373737373737374	6.249899997534669e-8
7.474747474747475	-9.999778782798785e-13
7.575757575757576	-9.999778782798785e-13
7.6767676767676765	-9.999778782798785e-13
7.777777777777778	-9.999778782798785e-13
7.878787878787879	-9.999778782798785e-13
7.97979797979798	-9.999778782798785e-13
8.080808080808081	-9.999778782798785e-13
8.181818181818182	-9.999778782798785e-13
8.282828282828284	-9.999778782798785e-13
8.383838383838384	-9.999778782798785e-13
8.484848484848484	-9.999778782798785e-13
8.585858585858585	-9.999778782798785e-13
8.686868686868687	-9.999778782798785e-13
8.787878787878787	-9.999778782798785e-13
8.88888888888889	-9.999778782798785e-13
8.98989898989899	-9.999778782798785e-13
9.09090909090909	-9.999778782798785e-13
9.191919191919192	-9.999778782798785e-13
9.292929292929292	-9.999778782798785e-13
9.393939393939394	-9.999778782798785e-13
9.494949494949495	-9.999778782798785e-13
9.595959595959595	-9.999778782798785e-13
9.696969696969697	-9.999778782798785e-13
9.797979797979798	-9.999778782798785e-13
9.8989898989899	-9.999778782798785e-13
10.0	-9.999778782798785e-13


==> 2019_sitb_p_ant_m16_n4_2.csv <==
x1	x2
0.0	0.4335214374990001
0.10101010101010072	0.41540262499900005
0.2020202020202019	0.39729831249900005
0.3030303030303034	0.37921181249900004
0.40404040404040414	0.36131831249900004
0.5050505050505051	0.343587437499
0.6060606060606061	0.32605712499899997
0.7070707070707072	0.308732937499
0.8080808080808084	0.291674749999
0.9090909090909092	0.2750009999990001
1.01010101010101	0.25863031249900004
1.1111111111111112	0.24260949999900006
1.2121212121212122	0.22706262499899998
1.3131313131313131	0.21200556249900004
1.4141414141414141	0.19738243749899997
1.5151515151515156	0.18331749999900004
1.6161616161616164	0.169787499999
1.7171717171717173	0.15682656249900007
1.818181818181818	0.14438193749899997
1.9191919191919193	0.13257318749900004
2.0202020202020203	0.12133849999900004
2.121212121212121	0.11071081249900006
2.222222222222222	0.10063006249899997
2.323232323232323	0.09120343749900006
2.4242424242424243	0.08236637499900001
2.5252525252525255	0.07410343749900006
2.6262626262626263	0.06645587499900008
2.727272727272727	0.059354937499000004
2.8282828282828283	0.05284837499899997
2.929292929292929	0.04684524999899997
3.030303030303031	0.04134793749900001
3.131313131313132	0.03633849999900007
3.2323232323232327	0.03181074999900002
3.333333333333334	0.02773349999899999
3.4343434343434343	0.024068374999000053
3.5353535353535355	0.02081856249900005
3.6363636363636367	0.017887999999000037
3.7373737373737375	0.015318812499000023
3.8383838383838387	0.01304318749900002
3.9393939393939386	0.011052437498999979
4.040404040404041	0.009325124999000067
4.141414141414142	0.00783399999900003
4.242424242424242	0.0065314999990000455
4.343434343434343	0.005404874998999998
4.444444444444445	0.004460874999000053
4.545454545454545	0.0036579999990000722
4.646464646464646	0.0029857499990000314
4.747474747474747	0.002416562499000019
4.848484848484849	0.0019509999990000582
4.94949494949495	0.0015574374990000583
5.050505050505051	0.0012340624990000437
5.151515151515151	0.000976812499000057
5.252525252525253	0.0007643749990000615
5.353535353535354	0.0005993124990000265
5.454545454545454	0.0004596874990000499
5.555555555555555	0.0003527499990000349
5.656565656565657	0.00026681249900006865
5.757575757575758	0.0002016249990000052
5.858585858585858	0.00015212499899996956
5.959595959595959	0.00011337499899999326
6.0606060606060606	8.381249900002441e-5
6.161616161616161	6.131249899998803e-5
6.262626262626263	4.518749900006558e-5
6.363636363636363	3.187499900003665e-5
6.464646464646465	2.2437498999994254e-5
6.565656565656566	1.556249900003248e-5
6.666666666666666	1.1374999000057784e-5
6.767676767676768	7.624998999977706e-6
6.8686868686868685	5.374998999996272e-6
6.969696969696971	3.6874990000379526e-6
7.070707070707071	2.3749990000210275e-6
7.171717171717171	1.6874989999804413e-6
7.272727272727273	9.999990000508774e-7
7.373737373737374	4.3749900002776343e-7
7.474747474747475	1.8749899999281894e-7
7.575757575757576	1.2499900003959397e-7
7.6767676767676765	-9.999778782798785e-13
7.777777777777778	-9.999778782798785e-13
7.878787878787879	-9.999778782798785e-13
7.97979797979798	-9.999778782798785e-13
8.080808080808081	-9.999778782798785e-13
8.181818181818182	-9.999778782798785e-13
8.282828282828284	-9.999778782798785e-13
8.383838383838384	-9.999778782798785e-13
8.484848484848484	-9.999778782798785e-13
8.585858585858585	-9.999778782798785e-13
8.686868686868687	-9.999778782798785e-13
8.787878787878787	-9.999778782798785e-13
8.88888888888889	-9.999778782798785e-13
8.98989898989899	-9.999778782798785e-13
9.09090909090909	-9.999778782798785e-13
9.191919191919192	-9.999778782798785e-13
9.292929292929292	-9.999778782798785e-13
9.393939393939394	-9.999778782798785e-13
9.494949494949495	-9.999778782798785e-13
9.595959595959595	-9.999778782798785e-13
9.696969696969697	-9.999778782798785e-13
9.797979797979798	-9.999778782798785e-13
9.8989898989899	-9.999778782798785e-13
10.0	-9.999778782798785e-13


==> 2019_sitb_p_ant_m16_n4_3.csv <==
x1	x2
0.0	0.445337124999
0.10101010101010072	0.427130812499
0.2020202020202019	0.4089882499990001
0.3030303030303034	0.390946187499
0.40404040404040414	0.37294906249900006
0.5050505050505051	0.35507662499900006
0.6060606060606061	0.33736143749900005
0.7070707070707072	0.31985937499899997
0.8080808080808084	0.302579812499
0.9090909090909092	0.285646999999
1.01010101010101	0.26913556249900006
1.1111111111111112	0.25295156249899997
1.2121212121212122	0.23714274999899998
1.3131313131313131	0.22178868749900005
1.4141414141414141	0.206874937499
1.5151515151515156	0.19246418749900007
1.6161616161616164	0.17852943749900008
1.7171717171717173	0.16523649999900003
1.818181818181818	0.152428937499
1.9191919191919193	0.14023156249900004
2.0202020202020203	0.12865531249899997
2.121212121212121	0.117647249999
2.222222222222222	0.10721224999900003
2.323232323232323	0.097410312499
2.4242424242424243	0.08825199999900002
2.5252525252525255	0.07963774999899997
2.6262626262626263	0.071606249999
2.727272727272727	0.06413556249899999
2.8282828282828283	0.057248999999000016
2.929292929292929	0.050909874999000015
3.030303030303031	0.045125437499
3.131313131313132	0.03980637499899997
3.2323232323232327	0.034988249999000076
3.333333333333334	0.030622562498999972
3.4343434343434343	0.02666393749899998
3.5353535353535355	0.023143499999000006
3.6363636363636367	0.01998018749899999
3.7373737373737375	0.01718556249900005
3.8383838383838387	0.014705749998999984
3.9393939393939386	0.012516062499000058
4.040404040404041	0.010606812498999973
4.141414141414142	0.008932874998999973
4.242424242424242	0.007511187499000038
4.343434343434343	0.006268749999000067
4.444444444444445	0.005207874998999995
4.545454545454545	0.00430199999900005
4.646464646464646	0.003532124999000019
4.747474747474747	0.002884624998999996
4.848484848484849	0.0023361249990000443
4.94949494949495	0.0018849999990000477
5.050505050505051	0.0015121874990000617
5.151515151515151	0.0012019999990000585
5.252525252525253	0.0009521874990000567
5.353535353535354	0.0007536249990000021
5.454545454545454	0.0005892499990000077
5.555555555555555	0.000454374999000029
5.656565656565657	0.00034762499899998467
5.757575757575758	0.000272249998999996
5.858585858585858	0.0002070624990000436
5.959595959595959	0.00015606249900002034
6.0606060606060606	0.0001179999989999736
6.161616161616161	8.756249899999347e-5
6.262626262626263	6.468749900001569e-5
6.363636363636363	4.712499900005884e-5
6.464646464646465	3.556249900005248e-5
6.565656565656566	2.4749999000039935e-5
6.666666666666666	1.8249999000019557e-5
6.767676767676768	1.32499989999868e-5
6.8686868686868685	9.43749900006452e-6
6.969696969696971	7.187498999972064e-6
7.070707070707071	4.749999000019933e-6
7.171717171717171	3.6874990000379526e-6
7.272727272727273	2.812499000026669e-6
7.373737373737374	1.7499990000446886e-6
7.474747474747475	1.0624990000041024e-6
7.575757575757576	6.249989999984606e-7
7.6767676767676765	2.499990000570662e-7
7.777777777777778	1.8749899999281894e-7
7.878787878787879	1.2499900003959397e-7
7.97979797979798	1.2499900003959397e-7
8.080808080808081	6.249899997534669e-8
8.181818181818182	6.249899997534669e-8
8.282828282828284	-9.999778782798785e-13
8.383838383838384	-9.999778782798785e-13
8.484848484848484	-9.999778782798785e-13
8.585858585858585	-9.999778782798785e-13
8.686868686868687	-9.999778782798785e-13
8.787878787878787	-9.999778782798785e-13
8.88888888888889	-9.999778782798785e-13
8.98989898989899	-9.999778782798785e-13
9.09090909090909	-9.999778782798785e-13
9.191919191919192	-9.999778782798785e-13
9.292929292929292	-9.999778782798785e-13
9.393939393939394	-9.999778782798785e-13
9.494949494949495	-9.999778782798785e-13
9.595959595959595	-9.999778782798785e-13
9.696969696969697	-9.999778782798785e-13
9.797979797979798	-9.999778782798785e-13
9.8989898989899	-9.999778782798785e-13
10.0	-9.999778782798785e-13


==> 2019_sitb_p_ant_m16_n4_4.csv <==
x1	x2
0.0	0.433470120366709
0.5263157894736843	0.339712502637416
1.0526315789473681	0.25165939648200497
1.5789473684210527	0.17456237139982486
2.1052631578947363	0.11218676372434075
2.631578947368421	0.06602092442246191
3.1578947368421053	0.03511397360505602
3.6842105263157894	0.016633542794086093
4.2105263157894735	0.006903911467465408
4.7368421052631575	0.002465253992362917
5.263157894736842	0.0007419445419853796
5.7894736842105265	0.00018391601951294503
6.315789473684211	3.659002409386124e-5
6.842105263157895	5.674850598396618e-6
7.368421052631579	6.639869319127532e-7
7.894736842105264	5.648649952110907e-8
8.421052631578947	3.3515257436821845e-9
8.947368421052632	1.3233850418790172e-10
9.473684210526315	3.2984450619879586e-12
10.0	4.8888644651810735e-14


==> 2019_sitb_p_ant_m4_n4_1.csv <==
x1	x2
0.0	0.461303499999
0.10101010101010072	0.440299499999
0.2020202020202019	0.419219499999
0.3030303030303034	0.398051249999
0.40404040404040414	0.37697099999899997
0.5050505050505051	0.35591374999900005
0.6060606060606061	0.33485974999900003
0.7070707070707072	0.314131249999
0.8080808080808084	0.293718999999
0.9090909090909092	0.27363224999900004
1.01010101010101	0.25405649999900004
1.1111111111111112	0.234786249999
1.2121212121212122	0.21608399999900008
1.3131313131313131	0.198068499999
1.4141414141414141	0.18070549999899999
1.5151515151515156	0.16411274999900005
1.6161616161616164	0.14819999999900002
1.7171717171717173	0.13311274999900002
1.818181818181818	0.11894599999900002
1.9191919191919193	0.10550849999900003
2.0202020202020203	0.09314324999900003
2.121212121212121	0.08154849999900005
2.222222222222222	0.070888999999
2.323232323232323	0.061142249998999976
2.4242424242424243	0.05239374999900004
2.5252525252525255	0.04441599999900003
2.6262626262626263	0.03732474999900004
2.727272727272727	0.031048999999000015
2.8282828282828283	0.025630749999000058
2.929292929292929	0.02089074999899998
3.030303030303031	0.016804249998999987
3.131313131313132	0.013377999999000023
3.2323232323232327	0.010487999999000075
3.333333333333334	0.008104249999000057
3.4343434343434343	0.006181749999000008
3.5353535353535355	0.00460374999900004
3.6363636363636367	0.0033774999990000554
3.7373737373737375	0.0024209999990000286
3.8383838383838387	0.0016849999990000697
3.9393939393939386	0.0011614999990000596
4.040404040404041	0.0007704999990000294
4.141414141414142	0.0005072499989999812
4.242424242424242	0.00031974999899997414
4.343434343434343	0.00019024999899996953
4.444444444444445	0.00011349999900001073
4.545454545454545	6.074999900007594e-5
4.646464646464646	3.0499999000066502e-5
4.747474747474747	1.774999900006069e-5
4.848484848484849	7.249999000036311e-6
4.94949494949495	3.249999000032311e-6
5.050505050505051	7.499990000159329e-7
5.151515151515151	2.499990000570662e-7
5.252525252525253	2.499990000570662e-7
5.353535353535354	2.499990000570662e-7
5.454545454545454	-9.999778782798785e-13
5.555555555555555	-9.999778782798785e-13
5.656565656565657	-9.999778782798785e-13
5.757575757575758	-9.999778782798785e-13
5.858585858585858	-9.999778782798785e-13
5.959595959595959	-9.999778782798785e-13
6.0606060606060606	-9.999778782798785e-13
6.161616161616161	-9.999778782798785e-13
6.262626262626263	-9.999778782798785e-13
6.363636363636363	-9.999778782798785e-13
6.464646464646465	-9.999778782798785e-13
6.565656565656566	-9.999778782798785e-13
6.666666666666666	-9.999778782798785e-13
6.767676767676768	-9.999778782798785e-13
6.8686868686868685	-9.999778782798785e-13
6.969696969696971	-9.999778782798785e-13
7.070707070707071	-9.999778782798785e-13
7.171717171717171	-9.999778782798785e-13
7.272727272727273	-9.999778782798785e-13
7.373737373737374	-9.999778782798785e-13
7.474747474747475	-9.999778782798785e-13
7.575757575757576	-9.999778782798785e-13
7.6767676767676765	-9.999778782798785e-13
7.777777777777778	-9.999778782798785e-13
7.878787878787879	-9.999778782798785e-13
7.97979797979798	-9.999778782798785e-13
8.080808080808081	-9.999778782798785e-13
8.181818181818182	-9.999778782798785e-13
8.282828282828284	-9.999778782798785e-13
8.383838383838384	-9.999778782798785e-13
8.484848484848484	-9.999778782798785e-13
8.585858585858585	-9.999778782798785e-13
8.686868686868687	-9.999778782798785e-13
8.787878787878787	-9.999778782798785e-13
8.88888888888889	-9.999778782798785e-13
8.98989898989899	-9.999778782798785e-13
9.09090909090909	-9.999778782798785e-13
9.191919191919192	-9.999778782798785e-13
9.292929292929292	-9.999778782798785e-13
9.393939393939394	-9.999778782798785e-13
9.494949494949495	-9.999778782798785e-13
9.595959595959595	-9.999778782798785e-13
9.696969696969697	-9.999778782798785e-13
9.797979797979798	-9.999778782798785e-13
9.8989898989899	-9.999778782798785e-13
10.0	-9.999778782798785e-13


==> 2019_sitb_p_ant_m4_n4_2.csv <==
x1	x2
0.0	0.43374949999900003
0.10101010101010072	0.41560699999899997
0.2020202020202019	0.397428499999
0.3030303030303034	0.37933074999900007
0.40404040404040414	0.36147374999900006
0.5050505050505051	0.343613249999
0.6060606060606061	0.326112249999
0.7070707070707072	0.308687499999
0.8080808080808084	0.291603999999
0.9090909090909092	0.274877499999
1.01010101010101	0.258535749999
1.1111111111111112	0.242530499999
1.2121212121212122	0.227033249999
1.3131313131313131	0.211860999999
1.4141414141414141	0.19718024999899997
1.5151515151515156	0.18312674999900003
1.6161616161616164	0.16961174999899997
1.7171717171717173	0.15668099999899998
1.818181818181818	0.144210999999
1.9191919191919193	0.132280999999
2.0202020202020203	0.12107674999899998
2.121212121212121	0.11037024999900003
2.222222222222222	0.10024249999900003
2.323232323232323	0.09080824999900006
2.4242424242424243	0.08200549999899998
2.5252525252525255	0.073759499999
2.6262626262626263	0.06619249999900001
2.727272727272727	0.05921599999900007
2.8282828282828283	0.052680249999000006
2.929292929292929	0.04668674999900002
3.030303030303031	0.04124724999899998
3.131313131313132	0.036289499999
3.2323232323232327	0.03180524999900003
3.333333333333334	0.027751249999000027
3.4343434343434343	0.02409399999899997
3.5353535353535355	0.020776749999000033
3.6363636363636367	0.017864249999000048
3.7373737373737375	0.015318249999
3.8383838383838387	0.013032999998999983
3.9393939393939386	0.011013249998999997
4.040404040404041	0.00927474999900002
4.141414141414142	0.0077672499990000254
4.242424242424242	0.006454749998999976
4.343434343434343	0.0053362499990000645
4.444444444444445	0.004419499999000043
4.545454545454545	0.003623499999000024
4.646464646464646	0.002947249998999979
4.747474747474747	0.0023847499990000687
4.848484848484849	0.0019044999989999978
4.94949494949495	0.0015304999990000123
5.050505050505051	0.0012134999990000006
5.151515151515151	0.0009652499990000507
5.252525252525253	0.0007499999990000505
5.353535353535354	0.0005879999990000551
5.454545454545454	0.0004509999990000013
5.555555555555555	0.00034899999900006584
5.656565656565657	0.00025974999900002516
5.757575757575758	0.00019974999900007617
5.858585858585858	0.00014774999900002417
5.959595959595959	0.00010849999899997798
6.0606060606060606	7.874999900003843e-5
6.161616161616161	5.9999998999971105e-5
6.262626262626263	3.899999900003337e-5
6.363636363636363	2.6499999000062502e-5
6.464646464646465	1.84999990000545e-5
6.565656565656566	1.4249999000015556e-5
6.666666666666666	7.749998999995178e-6
6.767676767676768	5.749999000048689e-6
6.8686868686868685	3.999999000026122e-6
6.969696969696971	2.4999990000384997e-6
7.070707070707071	1.9999989999686107e-6
7.171717171717171	1.499999000009744e-6
7.272727272727273	9.999990000508774e-7
7.373737373737374	9.999990000508774e-7
7.474747474747475	9.999990000508774e-7
7.575757575757576	4.999989999809884e-7
7.6767676767676765	2.499990000570662e-7
7.777777777777778	2.499990000570662e-7
7.878787878787879	2.499990000570662e-7
7.97979797979798	-9.999778782798785e-13
8.080808080808081	-9.999778782798785e-13
8.181818181818182	-9.999778782798785e-13
8.282828282828284	-9.999778782798785e-13
8.383838383838384	-9.999778782798785e-13
8.484848484848484	-9.999778782798785e-13
8.585858585858585	-9.999778782798785e-13
8.686868686868687	-9.999778782798785e-13
8.787878787878787	-9.999778782798785e-13
8.88888888888889	-9.999778782798785e-13
8.98989898989899	-9.999778782798785e-13
9.09090909090909	-9.999778782798785e-13
9.191919191919192	-9.999778782798785e-13
9.292929292929292	-9.999778782798785e-13
9.393939393939394	-9.999778782798785e-13
9.494949494949495	-9.999778782798785e-13
9.595959595959595	-9.999778782798785e-13
9.696969696969697	-9.999778782798785e-13
9.797979797979798	-9.999778782798785e-13
9.8989898989899	-9.999778782798785e-13
10.0	-9.999778782798785e-13


==> 2019_sitb_p_ant_m4_n4_3.csv <==
x1	x2
0.0	0.478464499999
0.10101010101010072	0.460309749999
0.2020202020202019	0.442127999999
0.3030303030303034	0.42393149999900004
0.40404040404040414	0.405686749999
0.5050505050505051	0.38764024999900004
0.6060606060606061	0.36960399999900007
0.7070707070707072	0.35169774999900005
0.8080808080808084	0.333952249999
0.9090909090909092	0.31666549999900007
1.01010101010101	0.29943124999900006
1.1111111111111112	0.282631999999
1.2121212121212122	0.266259499999
1.3131313131313131	0.25022024999900006
1.4141414141414141	0.234736249999
1.5151515151515156	0.21956849999900008
1.6161616161616164	0.20484424999899997
1.7171717171717173	0.190765999999
1.818181818181818	0.17717999999900003
1.9191919191919193	0.16417899999899999
2.0202020202020203	0.15176974999900006
2.121212121212121	0.13987849999900004
2.222222222222222	0.12857549999899998
2.323232323232323	0.11791449999900006
2.4242424242424243	0.10782349999899998
2.5252525252525255	0.09828774999900003
2.6262626262626263	0.08940774999900003
2.727272727272727	0.081088249999
2.8282828282828283	0.07335399999900005
2.929292929292929	0.06618749999899998
3.030303030303031	0.05951674999900003
3.131313131313132	0.05336074999899998
3.2323232323232327	0.04768074999900007
3.333333333333334	0.04250199999900006
3.4343434343434343	0.037765249998999995
3.5353535353535355	0.03339024999899998
3.6363636363636367	0.02945599999900006
3.7373737373737375	0.025952249999000032
3.8383838383838387	0.022800999998999982
3.9393939393939386	0.019950999999000074
4.040404040404041	0.01739649999900006
4.141414141414142	0.015183999998999997
4.242424242424242	0.013181249999000055
4.343434343434343	0.01137199999900007
4.444444444444445	0.009827249998999976
4.545454545454545	0.00846399999900005
4.646464646464646	0.007266249999000052
4.747474747474747	0.00620724999900002
4.848484848484849	0.005271749999000042
4.94949494949495	0.004492999998999991
5.050505050505051	0.003790499999000052
5.151515151515151	0.003183249998999993
5.252525252525253	0.002674499999000046
5.353535353535354	0.0022529999989999716
5.454545454545454	0.0018789999989999862
5.555555555555555	0.00157199999900004
5.656565656565657	0.001315999999000006
5.757575757575758	0.001083749999000072
5.858585858585858	0.000904249999000073
5.959595959595959	0.0007487499989999868
6.0606060606060606	0.0006187499990000234
6.161616161616161	0.0005079999989999751
6.262626262626263	0.00041199999899999007
6.363636363636363	0.00033624999900006003
6.464646464646465	0.00027049999899997346
6.565656565656566	0.00021649999899997496
6.666666666666666	0.00017574999900005217
6.767676767676768	0.00014974999899997066
6.8686868686868685	0.0001227499989999714
6.969696969696971	9.974999899997616e-5
7.070707070707071	8.099999900001986e-5
7.171717171717171	6.249999899998748e-5
7.272727272727273	4.9249999000022804e-5
7.373737373737374	3.974999900002718e-5
7.474747474747475	3.174999900001918e-5
7.575757575757576	2.374999900001118e-5
7.6767676767676765	1.8999999000013368e-5
7.777777777777778	1.574999900000318e-5
7.878787878787879	1.249999899999299e-5
7.97979797979798	9.499999000017745e-6
8.080808080808081	6.4999990000425e-6
8.181818181818182	5.499999000013744e-6
8.282828282828284	4.749999000019933e-6
8.383838383838384	3.999999000026122e-6
8.484848484848484	2.7499990000734442e-6
8.585858585858585	1.9999989999686107e-6
8.686868686868687	1.7499990000446886e-6
8.787878787878787	1.2499989999747996e-6
8.88888888888889	9.999990000508774e-7
8.98989898989899	9.999990000508774e-7
9.09090909090909	7.499990000159329e-7
9.191919191919192	4.999989999809884e-7
9.292929292929292	2.499990000570662e-7
9.393939393939394	2.499990000570662e-7
9.494949494949495	2.499990000570662e-7
9.595959595959595	2.499990000570662e-7
9.696969696969697	-9.999778782798785e-13
9.797979797979798	-9.999778782798785e-13
9.8989898989899	-9.999778782798785e-13
10.0	-9.999778782798785e-13


==> 2019_sitb_p_ant_m4_n4_4.csv <==
x1	x2
0.0	0.433470120366709
0.5263157894736843	0.339712502637416
1.0526315789473681	0.25165939648200497
1.5789473684210527	0.17456237139982486
2.1052631578947363	0.11218676372434075
2.631578947368421	0.06602092442246191
3.1578947368421053	0.03511397360505602
3.6842105263157894	0.016633542794086093
4.2105263157894735	0.006903911467465408
4.7368421052631575	0.002465253992362917
5.263157894736842	0.0007419445419853796
5.7894736842105265	0.00018391601951294503
6.315789473684211	3.659002409386124e-5
6.842105263157895	5.674850598396618e-6
7.368421052631579	6.639869319127532e-7
7.894736842105264	5.648649952110907e-8
8.421052631578947	3.3515257436821845e-9
8.947368421052632	1.3233850418790172e-10
9.473684210526315	3.2984450619879586e-12
10.0	4.8888644651810735e-14


==> 2019_sitb_p_bs_m16_n4_1.csv <==
x1	x2
-1.0	0.999999999999
-0.9393939393939393	0.999999999999
-0.8787878787878788	0.999999999999
-0.818181818181818	0.999999999999
-0.7575757575757573	0.999999999999
-0.6969696969696971	0.999999999999
-0.6363636363636361	0.999999999999
-0.5757575757575757	0.999999999999
-0.515151515151515	0.999999999999
-0.4545454545454545	0.999999999999
-0.39393939393939403	0.999999999999
-0.33333333333333337	0.999999999999
-0.27272727272727276	0.999999999999
-0.2121212121212121	0.999999999999
-0.15151515151515155	0.999999999999
-0.0909090909090908	0.999999999999
-0.030303030303030186	0.999999999999
0.030303030303030377	-9.999778782798785e-13
0.09090909090909088	-9.999778782798785e-13
0.15151515151515169	-9.999778782798785e-13
0.21212121212121232	-9.999778782798785e-13
0.2727272727272723	-9.999778782798785e-13
0.3333333333333333	-9.999778782798785e-13
0.39393939393939365	-9.999778782798785e-13
0.45454545454545475	-9.999778782798785e-13
0.5151515151515149	-9.999778782798785e-13
0.5757575757575759	-9.999778782798785e-13
0.6363636363636366	-9.999778782798785e-13
0.6969696969696968	-9.999778782798785e-13
0.7575757575757573	-9.999778782798785e-13
0.8181818181818181	-9.999778782798785e-13
0.8787878787878789	-9.999778782798785e-13
0.9393939393939393	-9.999778782798785e-13
1.0000000000000002	-9.999778782798785e-13
1.0606060606060603	-9.999778782798785e-13
1.1212121212121215	-9.999778782798785e-13
1.1818181818181817	-9.999778782798785e-13
1.2424242424242427	-9.999778782798785e-13
1.3030303030303028	-9.999778782798785e-13
1.3636363636363633	-9.999778782798785e-13
1.4242424242424239	-9.999778782798785e-13
1.4848484848484849	-9.999778782798785e-13
1.5454545454545454	-9.999778782798785e-13
1.6060606060606062	-9.999778782798785e-13
1.6666666666666665	-9.999778782798785e-13
1.7272727272727273	-9.999778782798785e-13
1.787878787878788	-9.999778782798785e-13
1.8484848484848484	-9.999778782798785e-13
1.9090909090909094	-9.999778782798785e-13
1.9696969696969697	-9.999778782798785e-13
2.0303030303030307	-9.999778782798785e-13
2.090909090909091	-9.999778782798785e-13
2.1515151515151514	-9.999778782798785e-13
2.2121212121212124	-9.999778782798785e-13
2.2727272727272725	-9.999778782798785e-13
2.3333333333333335	-9.999778782798785e-13
2.3939393939393936	-9.999778782798785e-13
2.454545454545455	-9.999778782798785e-13
2.515151515151515	-9.999778782798785e-13
2.5757575757575757	-9.999778782798785e-13
2.6363636363636362	-9.999778782798785e-13
2.6969696969696972	-9.999778782798785e-13
2.757575757575758	-9.999778782798785e-13
2.818181818181818	-9.999778782798785e-13
2.878787878787879	-9.999778782798785e-13
2.9393939393939394	-9.999778782798785e-13
3.0	-9.999778782798785e-13
3.0606060606060606	-9.999778782798785e-13
3.121212121212122	-9.999778782798785e-13
3.1818181818181817	-9.999778782798785e-13
3.2424242424242427	-9.999778782798785e-13
3.3030303030303028	-9.999778782798785e-13
3.3636363636363638	-9.999778782798785e-13
3.4242424242424234	-9.999778782798785e-13
3.4848484848484853	-9.999778782798785e-13
3.5454545454545454	-9.999778782798785e-13
3.606060606060606	-9.999778782798785e-13
3.6666666666666665	-9.999778782798785e-13
3.7272727272727275	-9.999778782798785e-13
3.787878787878788	-9.999778782798785e-13
3.848484848484848	-9.999778782798785e-13
3.90909090909091	-9.999778782798785e-13
3.9696969696969697	-9.999778782798785e-13
4.03030303030303	-9.999778782798785e-13
4.090909090909091	-9.999778782798785e-13
4.151515151515151	-9.999778782798785e-13
4.212121212121211	-9.999778782798785e-13
4.2727272727272725	-9.999778782798785e-13
4.333333333333334	-9.999778782798785e-13
4.393939393939394	-9.999778782798785e-13
4.454545454545454	-9.999778782798785e-13
4.515151515151516	-9.999778782798785e-13
4.575757575757576	-9.999778782798785e-13
4.636363636363637	-9.999778782798785e-13
4.696969696969697	-9.999778782798785e-13
4.757575757575758	-9.999778782798785e-13
4.818181818181818	-9.999778782798785e-13
4.878787878787879	-9.999778782798785e-13
4.9393939393939394	-9.999778782798785e-13
4.999999999999999	-9.999778782798785e-13


==> 2019_sitb_p_bs_m16_n4_2.csv <==
x1	x2
-1.0	0.958484999999
-0.9393939393939393	0.948219999999
-0.8787878787878788	0.936163999999
-0.818181818181818	0.922064999999
-0.7575757575757573	0.905669999999
-0.6969696969696971	0.886737999999
-0.6363636363636361	0.8648509999990001
-0.5757575757575757	0.840256999999
-0.515151515151515	0.812912999999
-0.4545454545454545	0.782638999999
-0.39393939393939403	0.749490999999
-0.33333333333333337	0.7137359999990001
-0.27272727272727276	0.675898999999
-0.2121212121212121	0.6355269999990001
-0.15151515151515155	0.593618999999
-0.0909090909090908	0.550171999999
-0.030303030303030186	0.506172999999
0.030303030303030377	0.462085999999
0.09090909090909088	0.41787299999900007
0.15151515151515169	0.374632999999
0.21212121212121232	0.33244699999900007
0.2727272727272723	0.29225399999900004
0.3333333333333333	0.253887999999
0.39393939393939365	0.21839499999900003
0.45454545454545475	0.186116999999
0.5151515151515149	0.156603999999
0.5757575757575759	0.130214999999
0.6363636363636366	0.10722499999900004
0.6969696969696968	0.087092999999
0.7575757575757573	0.06977599999899997
0.8181818181818181	0.05531899999900003
0.8787878787878789	0.04320499999900007
0.9393939393939393	0.03319199999900002
1.0000000000000002	0.025059999998999993
1.0606060606060603	0.018836999999000015
1.1212121212121215	0.013860999999000034
1.1818181818181817	0.010098999998999991
1.2424242424242427	0.007221999998999973
1.3030303030303028	0.005102999998999991
1.3636363636363633	0.0035249999990000225
1.4242424242424239	0.0023539999989999894
1.4848484848484849	0.0015769999990000727
1.5454545454545454	0.001035999999000059
1.6060606060606062	0.0006569999990000408
1.6666666666666665	0.0004419999990000756
1.7272727272727273	0.0002739999990000186
1.787878787878788	0.00016899999899999685
1.8484848484848484	0.00010599999900007262
1.9090909090909094	6.39999989999751e-5
1.9696969696969697	3.3999999000000614e-5
2.0303030303030307	2.099999900007088e-5
2.090909090909091	1.1999999000034123e-5
2.1515151515151514	7.999999000030122e-6
2.2121212121212124	2.9999989999973664e-6
2.2727272727272725	1.9999989999686107e-6
2.3333333333333335	-9.999778782798785e-13
2.3939393939393936	-9.999778782798785e-13
2.454545454545455	-9.999778782798785e-13
2.515151515151515	-9.999778782798785e-13
2.5757575757575757	-9.999778782798785e-13
2.6363636363636362	-9.999778782798785e-13
2.6969696969696972	-9.999778782798785e-13
2.757575757575758	-9.999778782798785e-13
2.818181818181818	-9.999778782798785e-13
2.878787878787879	-9.999778782798785e-13
2.9393939393939394	-9.999778782798785e-13
3.0	-9.999778782798785e-13
3.0606060606060606	-9.999778782798785e-13
3.121212121212122	-9.999778782798785e-13
3.1818181818181817	-9.999778782798785e-13
3.2424242424242427	-9.999778782798785e-13
3.3030303030303028	-9.999778782798785e-13
3.3636363636363638	-9.999778782798785e-13
3.4242424242424234	-9.999778782798785e-13
3.4848484848484853	-9.999778782798785e-13
3.5454545454545454	-9.999778782798785e-13
3.606060606060606	-9.999778782798785e-13
3.6666666666666665	-9.999778782798785e-13
3.7272727272727275	-9.999778782798785e-13
3.787878787878788	-9.999778782798785e-13
3.848484848484848	-9.999778782798785e-13
3.90909090909091	-9.999778782798785e-13
3.9696969696969697	-9.999778782798785e-13
4.03030303030303	-9.999778782798785e-13
4.090909090909091	-9.999778782798785e-13
4.151515151515151	-9.999778782798785e-13
4.212121212121211	-9.999778782798785e-13
4.2727272727272725	-9.999778782798785e-13
4.333333333333334	-9.999778782798785e-13
4.393939393939394	-9.999778782798785e-13
4.454545454545454	-9.999778782798785e-13
4.515151515151516	-9.999778782798785e-13
4.575757575757576	-9.999778782798785e-13
4.636363636363637	-9.999778782798785e-13
4.696969696969697	-9.999778782798785e-13
4.757575757575758	-9.999778782798785e-13
4.818181818181818	-9.999778782798785e-13
4.878787878787879	-9.999778782798785e-13
4.9393939393939394	-9.999778782798785e-13
4.999999999999999	-9.999778782798785e-13


==> 2019_sitb_p_bs_m16_n4_3.csv <==
x1	x2
-1.0	0.974939999999
-0.9393939393939393	0.966807999999
-0.8787878787878788	0.956794999999
-0.818181818181818	0.944680999999
-0.7575757575757573	0.9302239999990001
-0.6969696969696971	0.912906999999
-0.6363636363636361	0.892774999999
-0.5757575757575757	0.869784999999
-0.515151515151515	0.8433959999990001
-0.4545454545454545	0.813882999999
-0.39393939393939403	0.781604999999
-0.33333333333333337	0.746111999999
-0.27272727272727276	0.707745999999
-0.2121212121212121	0.667552999999
-0.15151515151515155	0.625366999999
-0.0909090909090908	0.582126999999
-0.030303030303030186	0.537913999999
0.030303030303030377	0.49382699999900004
0.09090909090909088	0.449827999999
0.15151515151515169	0.406380999999
0.21212121212121232	0.36447299999900007
0.2727272727272723	0.324100999999
0.3333333333333333	0.286263999999
0.39393939393939365	0.250508999999
0.45454545454545475	0.21736099999900005
0.5151515151515149	0.18708699999900003
0.5757575757575759	0.159742999999
0.6363636363636366	0.13514899999899999
0.6969696969696968	0.113261999999
0.7575757575757573	0.09432999999900005
0.8181818181818181	0.077934999999
0.8787878787878789	0.06383599999900003
0.9393939393939393	0.05177999999900007
1.0000000000000002	0.04151499999899999
1.0606060606060603	0.03318799999900002
1.1212121212121215	0.026336999999000077
1.1818181818181817	0.02067599999900005
1.2424242424242427	0.016085999999000067
1.3030303030303028	0.012540999999000046
1.3636363636363633	0.009634999998999971
1.4242424242424239	0.0073349999990000025
1.4848484848484849	0.00556099999900006
1.5454545454545454	0.004201999999000061
1.6060606060606062	0.0031939999990000523
1.6666666666666665	0.002334999998999998
1.7272727272727273	0.0017139999990000154
1.787878787878788	0.0012529999989999707
1.8484848484848484	0.0008929999990000548
1.9090909090909094	0.0006309999990000703
1.9696969696969697	0.00046099999900006683
2.0303030303030307	0.0003119999990000011
2.090909090909091	0.0002199999990000201
2.1515151515151514	0.0001499999990000056
2.2121212121212124	0.00010099999900003986
2.2727272727272725	7.099999900006537e-5
2.3333333333333335	4.1999999000008614e-5
2.3939393939393936	2.699999900002137e-5
2.454545454545455	1.9999999000042123e-5
2.515151515151515	1.4999999000009367e-5
2.5757575757575757	9.999998999976611e-6
2.6363636363636362	7.999999000030122e-6
2.6969696969696972	6.999999000001367e-6
2.757575757575758	5.999998999972611e-6
2.818181818181818	3.999999000026122e-6
2.878787878787879	3.999999000026122e-6
2.9393939393939394	2.9999989999973664e-6
3.0	1.9999989999686107e-6
3.0606060606060606	9.999990000508774e-7
3.121212121212122	9.999990000508774e-7
3.1818181818181817	-9.999778782798785e-13
3.2424242424242427	-9.999778782798785e-13
3.3030303030303028	-9.999778782798785e-13
3.3636363636363638	-9.999778782798785e-13
3.4242424242424234	-9.999778782798785e-13
3.4848484848484853	-9.999778782798785e-13
3.5454545454545454	-9.999778782798785e-13
3.606060606060606	-9.999778782798785e-13
3.6666666666666665	-9.999778782798785e-13
3.7272727272727275	-9.999778782798785e-13
3.787878787878788	-9.999778782798785e-13
3.848484848484848	-9.999778782798785e-13
3.90909090909091	-9.999778782798785e-13
3.9696969696969697	-9.999778782798785e-13
4.03030303030303	-9.999778782798785e-13
4.090909090909091	-9.999778782798785e-13
4.151515151515151	-9.999778782798785e-13
4.212121212121211	-9.999778782798785e-13
4.2727272727272725	-9.999778782798785e-13
4.333333333333334	-9.999778782798785e-13
4.393939393939394	-9.999778782798785e-13
4.454545454545454	-9.999778782798785e-13
4.515151515151516	-9.999778782798785e-13
4.575757575757576	-9.999778782798785e-13
4.636363636363637	-9.999778782798785e-13
4.696969696969697	-9.999778782798785e-13
4.757575757575758	-9.999778782798785e-13
4.818181818181818	-9.999778782798785e-13
4.878787878787879	-9.999778782798785e-13
4.9393939393939394	-9.999778782798785e-13
4.999999999999999	-9.999778782798785e-13


==> 2019_sitb_p_bs_m16_n4_4.csv <==
x1	x2
-1.0	0.9583242399173079
-0.6842105263157894	0.8821705665608288
-0.36842105263157887	0.7347437819098167
-0.05263157894736844	0.5219432719337711
0.26315789473684176	0.2976505091205021
0.5789473684210524	0.12883835817987088
0.8947368421052628	0.04025825382657213
1.210526315789474	0.008676920932608297
1.526315789473684	0.001235936362441772
1.842105263157895	0.00011158954366665565
2.1578947368421053	6.123883315483359e-6
2.473684210526316	1.9564974823500666e-7
2.789473684210526	3.4789081138958002e-9
3.105263157894737	3.2834557378472546e-11
3.4210526315789473	1.5642632124545703e-13
3.7368421052631575	3.5655127808687427e-16
4.052631578947368	3.6721792535107605e-19
4.368421052631579	1.6074039499632221e-22
4.684210526315789	2.8004495231955563e-26
4.999999999999999	1.8099306601311327e-30


==> 2019_sitb_p_bs_m4_n4_1.csv <==
x1	x2
-1.0	0.999999999999
-0.9393939393939393	0.999999999999
-0.8787878787878788	0.999999999999
-0.818181818181818	0.999999999999
-0.7575757575757573	0.999999999999
-0.6969696969696971	0.999999999999
-0.6363636363636361	0.999999999999
-0.5757575757575757	0.999999999999
-0.515151515151515	0.999999999999
-0.4545454545454545	0.999999999999
-0.39393939393939403	0.999999999999
-0.33333333333333337	0.999999999999
-0.27272727272727276	0.999999999999
-0.2121212121212121	0.999999999999
-0.15151515151515155	0.999999999999
-0.0909090909090908	0.999999999999
-0.030303030303030186	0.999999999999
0.030303030303030377	-9.999778782798785e-13
0.09090909090909088	-9.999778782798785e-13
0.15151515151515169	-9.999778782798785e-13
0.21212121212121232	-9.999778782798785e-13
0.2727272727272723	-9.999778782798785e-13
0.3333333333333333	-9.999778782798785e-13
0.39393939393939365	-9.999778782798785e-13
0.45454545454545475	-9.999778782798785e-13
0.5151515151515149	-9.999778782798785e-13
0.5757575757575759	-9.999778782798785e-13
0.6363636363636366	-9.999778782798785e-13
0.6969696969696968	-9.999778782798785e-13
0.7575757575757573	-9.999778782798785e-13
0.8181818181818181	-9.999778782798785e-13
0.8787878787878789	-9.999778782798785e-13
0.9393939393939393	-9.999778782798785e-13
1.0000000000000002	-9.999778782798785e-13
1.0606060606060603	-9.999778782798785e-13
1.1212121212121215	-9.999778782798785e-13
1.1818181818181817	-9.999778782798785e-13
1.2424242424242427	-9.999778782798785e-13
1.3030303030303028	-9.999778782798785e-13
1.3636363636363633	-9.999778782798785e-13
1.4242424242424239	-9.999778782798785e-13
1.4848484848484849	-9.999778782798785e-13
1.5454545454545454	-9.999778782798785e-13
1.6060606060606062	-9.999778782798785e-13
1.6666666666666665	-9.999778782798785e-13
1.7272727272727273	-9.999778782798785e-13
1.787878787878788	-9.999778782798785e-13
1.8484848484848484	-9.999778782798785e-13
1.9090909090909094	-9.999778782798785e-13
1.9696969696969697	-9.999778782798785e-13
2.0303030303030307	-9.999778782798785e-13
2.090909090909091	-9.999778782798785e-13
2.1515151515151514	-9.999778782798785e-13
2.2121212121212124	-9.999778782798785e-13
2.2727272727272725	-9.999778782798785e-13
2.3333333333333335	-9.999778782798785e-13
2.3939393939393936	-9.999778782798785e-13
2.454545454545455	-9.999778782798785e-13
2.515151515151515	-9.999778782798785e-13
2.5757575757575757	-9.999778782798785e-13
2.6363636363636362	-9.999778782798785e-13
2.6969696969696972	-9.999778782798785e-13
2.757575757575758	-9.999778782798785e-13
2.818181818181818	-9.999778782798785e-13
2.878787878787879	-9.999778782798785e-13
2.9393939393939394	-9.999778782798785e-13
3.0	-9.999778782798785e-13
3.0606060606060606	-9.999778782798785e-13
3.121212121212122	-9.999778782798785e-13
3.1818181818181817	-9.999778782798785e-13
3.2424242424242427	-9.999778782798785e-13
3.3030303030303028	-9.999778782798785e-13
3.3636363636363638	-9.999778782798785e-13
3.4242424242424234	-9.999778782798785e-13
3.4848484848484853	-9.999778782798785e-13
3.5454545454545454	-9.999778782798785e-13
3.606060606060606	-9.999778782798785e-13
3.6666666666666665	-9.999778782798785e-13
3.7272727272727275	-9.999778782798785e-13
3.787878787878788	-9.999778782798785e-13
3.848484848484848	-9.999778782798785e-13
3.90909090909091	-9.999778782798785e-13
3.9696969696969697	-9.999778782798785e-13
4.03030303030303	-9.999778782798785e-13
4.090909090909091	-9.999778782798785e-13
4.151515151515151	-9.999778782798785e-13
4.212121212121211	-9.999778782798785e-13
4.2727272727272725	-9.999778782798785e-13
4.333333333333334	-9.999778782798785e-13
4.393939393939394	-9.999778782798785e-13
4.454545454545454	-9.999778782798785e-13
4.515151515151516	-9.999778782798785e-13
4.575757575757576	-9.999778782798785e-13
4.636363636363637	-9.999778782798785e-13
4.696969696969697	-9.999778782798785e-13
4.757575757575758	-9.999778782798785e-13
4.818181818181818	-9.999778782798785e-13
4.878787878787879	-9.999778782798785e-13
4.9393939393939394	-9.999778782798785e-13
4.999999999999999	-9.999778782798785e-13


==> 2019_sitb_p_bs_m4_n4_2.csv <==
x1	x2
-1.0	0.789063999999
-0.9393939393939393	0.773756999999
-0.8787878787878788	0.7576849999990001
-0.818181818181818	0.7410529999990001
-0.7575757575757573	0.7237819999990001
-0.6969696969696971	0.705700999999
-0.6363636363636361	0.6873469999990001
-0.5757575757575757	0.6681319999990001
-0.515151515151515	0.6486489999989999
-0.4545454545454545	0.6284309999990001
-0.39393939393939403	0.607933999999
-0.33333333333333337	0.586951999999
-0.27272727272727276	0.5655009999989999
-0.2121212121212121	0.5438959999990001
-0.15151515151515155	0.521947999999
-0.0909090909090908	0.499991999999
-0.030303030303030186	0.47766199999900005
0.030303030303030377	0.455582999999
0.09090909090909088	0.43319999999900005
0.15151515151515169	0.41146299999900005
0.21212121212121232	0.38976099999900005
0.2727272727272723	0.368195999999
0.3333333333333333	0.346725999999
0.39393939393939365	0.325768999999
0.45454545454545475	0.305166999999
0.5151515151515149	0.285252999999
0.5757575757575759	0.26579699999899997
0.6363636363636366	0.246940999999
0.6969696969696968	0.22869199999900003
0.7575757575757573	0.21125599999900002
0.8181818181818181	0.19463999999900006
0.8787878787878789	0.17831199999900005
0.9393939393939393	0.16312399999900007
1.0000000000000002	0.14875599999900002
1.0606060606060603	0.135083999999
1.1212121212121215	0.12238199999900001
1.1818181818181817	0.110408999999
1.2424242424242427	0.09923299999900004
1.3030303030303028	0.08895299999899997
1.3636363636363633	0.07960799999900003
1.4242424242424239	0.07080499999900003
1.4848484848484849	0.062672999999
1.5454545454545454	0.055288999999000055
1.6060606060606062	0.04857999999899998
1.6666666666666665	0.04241699999900006
1.7272727272727273	0.036879999999000046
1.787878787878788	0.03198599999899998
1.8484848484848484	0.027624999999000033
1.9090909090909094	0.023725999999000047
1.9696969696969697	0.02034399999900005
2.0303030303030307	0.017439999999000033
2.090909090909091	0.014855999999000002
2.1515151515151514	0.012530999998999981
2.2121212121212124	0.010431999999000019
2.2727272727272725	0.008795999999000048
2.3333333333333335	0.007291999998999987
2.3939393939393936	0.006133999998999995
2.454545454545455	0.005014999999000014
2.515151515151515	0.004080999999000023
2.5757575757575757	0.0032929999990000125
2.6363636363636362	0.0026539999990000673
2.6969696969696972	0.0021129999990000536
2.757575757575758	0.0016949999990000242
2.818181818181818	0.0013449999990000627
2.878787878787879	0.001055999998999968
2.9393939393939394	0.0008419999990000315
3.0	0.000675999999000032
3.0606060606060606	0.0005349999989999743
3.121212121212122	0.0004229999989999733
3.1818181818181817	0.00032899999900004584
3.2424242424242427	0.00024899999900007685
3.3030303030303028	0.00018699999900007036
3.3636363636363638	0.0001459999990000016
3.4242424242424234	0.00011299999900005187
3.4848484848484853	7.899999900007337e-5
3.5454545454545454	5.299999899999186e-5
3.606060606060606	3.5999999000058125e-5
3.6666666666666665	2.5999998999992613e-5
3.7272727272727275	1.9999999000042123e-5
3.787878787878788	1.3999998999980612e-5
3.848484848484848	1.0999999000005367e-5
3.90909090909091	8.999999000058878e-6
3.9696969696969697	6.999999000001367e-6
4.03030303030303	3.999999000026122e-6
4.090909090909091	9.999990000508774e-7
4.151515151515151	9.999990000508774e-7
4.212121212121211	-9.999778782798785e-13
4.2727272727272725	-9.999778782798785e-13
4.333333333333334	-9.999778782798785e-13
4.393939393939394	-9.999778782798785e-13
4.454545454545454	-9.999778782798785e-13
4.515151515151516	-9.999778782798785e-13
4.575757575757576	-9.999778782798785e-13
4.636363636363637	-9.999778782798785e-13
4.696969696969697	-9.999778782798785e-13
4.757575757575758	-9.999778782798785e-13
4.818181818181818	-9.999778782798785e-13
4.878787878787879	-9.999778782798785e-13
4.9393939393939394	-9.999778782798785e-13
4.999999999999999	-9.999778782798785e-13


==> 2019_sitb_p_bs_m4_n4_3.csv <==
x1	x2
-1.0	0.851243999999
-0.9393939393939393	0.8368759999990001
-0.8787878787878788	0.821687999999
-0.818181818181818	0.805359999999
-0.7575757575757573	0.788743999999
-0.6969696969696971	0.771307999999
-0.6363636363636361	0.7530589999990001
-0.5757575757575757	0.7342029999990001
-0.515151515151515	0.714746999999
-0.4545454545454545	0.694832999999
-0.39393939393939403	0.674230999999
-0.33333333333333337	0.653273999999
-0.27272727272727276	0.6318039999989999
-0.2121212121212121	0.610238999999
-0.15151515151515155	0.588536999999
-0.0909090909090908	0.5667999999990001
-0.030303030303030186	0.5444169999990001
0.030303030303030377	0.5223379999990001
0.09090909090909088	0.500007999999
0.15151515151515169	0.47805199999900005
0.21212121212121232	0.456103999999
0.2727272727272723	0.434498999999
0.3333333333333333	0.413047999999
0.39393939393939365	0.39206599999900005
0.45454545454545475	0.37156899999900006
0.5151515151515149	0.351350999999
0.5757575757575759	0.3318679999990001
0.6363636363636366	0.312652999999
0.6969696969696968	0.294298999999
0.7575757575757573	0.276217999999
0.8181818181818181	0.25894699999900006
0.8787878787878789	0.24231499999899997
0.9393939393939393	0.226242999999
1.0000000000000002	0.21093599999900003
1.0606060606060603	0.19639999999900004
1.1212121212121215	0.18245199999899997
1.1818181818181817	0.16951699999900005
1.2424242424242427	0.15693199999899998
1.3030303030303028	0.145102999999
1.3636363636363633	0.133936999999
1.4242424242424239	0.12336099999900008
1.4848484848484849	0.11355699999900004
1.5454545454545454	0.104134999999
1.6060606060606062	0.09537799999899998
1.6666666666666665	0.08721099999900006
1.7272727272727273	0.07965199999899997
1.787878787878788	0.07271599999900002
1.8484848484848484	0.06625399999900006
1.9090909090909094	0.06028899999900006
1.9696969696969697	0.05468699999900006
2.0303030303030307	0.04959199999899999
2.090909090909091	0.044966999999
2.1515151515151514	0.04057999999899997
2.2121212121212124	0.036627999999000016
2.2727272727272725	0.03299399999899999
2.3333333333333335	0.02969299999899999
2.3939393939393936	0.026646999999
2.454545454545455	0.023966999998999983
2.515151515151515	0.021458999999000028
2.5757575757575757	0.019288999999000023
2.6363636363636362	0.017300999999000033
2.6969696969696972	0.015430999998999995
2.757575757575758	0.013759999999000017
2.818181818181818	0.012260999998999988
2.878787878787879	0.01086199999900006
2.9393939393939394	0.009643999999000008
3.0	0.008481999999000012
3.0606060606060606	0.007515999998999989
3.121212121212122	0.006645999999000063
3.1818181818181817	0.005866999998999978
3.2424242424242427	0.005186999999000075
3.3030303030303028	0.004598999999000042
3.3636363636363638	0.004040999998999983
3.4242424242424234	0.0035399999990000097
3.4848484848484853	0.0030919999990000058
3.5454545454545454	0.0027249999989999996
3.606060606060606	0.00238699999900005
3.6666666666666665	0.002082999998999968
3.7272727272727275	0.0018179999990000084
3.787878787878788	0.00159199999900006
3.848484848484848	0.001391999998999971
3.90909090909091	0.0012249999990000537
3.9696969696969697	0.0010819999990000495
4.03030303030303	0.0009489999989999998
4.090909090909091	0.0008209999989999828
4.151515151515151	0.0007219999990000225
4.212121212121211	0.00062399999899998
4.2727272727272725	0.0005439999990000111
4.333333333333334	0.0004639999990000421
4.393939393939394	0.0004019999990000356
4.454545454545454	0.0003579999989999916
4.515151515151516	0.0003109999989999723
4.575757575757576	0.00026099999899997783
4.636363636363637	0.00022499999900005285
4.696969696969697	0.0001899999990000456
4.757575757575758	0.0001579999990000136
4.818181818181818	0.00013499999900001836
4.878787878787879	0.00011099999899999435
4.9393939393939394	9.499999899997835e-5
4.999999999999999	8.099999900001986e-5


==> 2019_sitb_p_bs_m4_n4_4.csv <==
x1	x2
-1.0	0.7887326997106215
-0.6842105263157894	0.7017885018224517
-0.36842105263157887	0.5989257071476751
-0.05263157894736844	0.48597585029185575
0.26315789473684176	0.3715003005428346
0.5789473684210524	0.2650485685600819
0.8947368421052628	0.1748022538172675
1.210526315789474	0.10552928837482682
1.526315789473684	0.05773687953046659
1.842105263157895	0.028334324905729104
2.1578947368421053	0.012340124879899949
2.473684210526316	0.004716812363205332
2.789473684210526	0.001564031526237922
3.105263157894737	0.0004444145564024921
3.4210526315789473	0.00010681922617516231
3.7368421052631575	2.142188408120209e-5
4.052631578947368	3.5323122819655668e-6
4.368421052631579	4.7149554684108873e-7
4.684210526315789	5.0104191423618496e-8
4.999999999999999	4.163935629597759e-9


==> 2019_sitb_p_eff_h_m16_n4_1.csv <==
x1	x2
-6.0	1.0e-12
-5.92929292929293	1.0e-12
-5.858585858585858	1.0e-12
-5.787878787878787	1.0e-12
-5.717171717171717	1.0e-12
-5.646464646464646	1.0e-12
-5.575757575757576	1.0e-12
-5.505050505050505	1.0e-12
-5.434343434343434	1.0e-12
-5.363636363636363	1.0e-12
-5.292929292929292	1.0e-12
-5.222222222222222	1.0e-12
-5.151515151515151	1.0e-12
-5.080808080808081	1.0e-12
-5.01010101010101	1.0e-12
-4.9393939393939394	1.0e-12
-4.868686868686869	1.0e-12
-4.797979797979798	1.0e-12
-4.727272727272727	1.0e-12
-4.656565656565657	1.0e-12
-4.585858585858586	1.0e-12
-4.515151515151516	1.0e-12
-4.444444444444445	1.0e-12
-4.373737373737374	1.0e-12
-4.303030303030303	1.0e-12
-4.232323232323232	1.0e-12
-4.161616161616162	1.0e-12
-4.090909090909091	1.0e-12
-4.02020202020202	1.0e-12
-3.9494949494949494	1.0e-12
-3.8787878787878793	1.0e-12
-3.808080808080808	1.0e-12
-3.7373737373737375	1.0e-12
-3.6666666666666665	1.0e-12
-3.595959595959596	1.0e-12
-3.525252525252525	1.0e-12
-3.4545454545454546	1.0e-12
-3.383838383838384	1.0e-12
-3.313131313131313	1.0e-12
-3.242424242424242	1.0e-12
-3.1717171717171717	1.0e-12
-3.101010101010101	1.000001e-6
-3.0303030303030303	1.000001e-6
-2.9595959595959593	3.000001e-6
-2.888888888888888	3.000001e-6
-2.818181818181818	4.000001e-6
-2.7474747474747474	7.000001e-6
-2.6767676767676765	7.000001e-6
-2.6060606060606064	8.000000999999999e-6
-2.5353535353535355	1.4000001e-5
-2.464646464646465	1.9000001e-5
-2.393939393939394	2.7000001e-5
-2.3232323232323235	4.6000001e-5
-2.2525252525252526	8.5000001e-5
-2.1818181818181817	0.000120000001
-2.111111111111111	0.000196000001
-2.0404040404040407	0.00030000000099999997
-1.96969696969697	0.000461000001
-1.8989898989898992	0.000671000001
-1.828282828282828	0.001002000001
-1.7575757575757573	0.001461000001
-1.6868686868686866	0.002095000001
-1.616161616161616	0.003007000001
-1.5454545454545454	0.0042020000010000004
-1.4747474747474745	0.005801000001
-1.4040404040404035	0.008014000001
-1.333333333333333	0.011019000001
-1.2626262626262628	0.014800000001000001
-1.1919191919191918	0.019832000000999998
-1.121212121212121	0.026337000000999998
-1.0505050505050504	0.034396000001
-0.9797979797979797	0.044751000001
-0.9090909090909093	0.057507000001
-0.8383838383838385	0.07309000000100001
-0.7676767676767677	0.09135600000100001
-0.6969696969696971	0.11326200000100001
-0.626262626262626	0.139021000001
-0.5555555555555556	0.16866600000100002
-0.4848484848484847	0.202004000001
-0.41414141414141414	0.239052000001
-0.3434343434343434	0.280175000001
-0.27272727272727276	0.32410100000099995
-0.2020202020202018	0.371298000001
-0.13131313131313127	0.42071800000099996
-0.06060606060606076	0.471764000001
0.010101010101010326	0.523327000001
0.08080808080808079	0.574922000001
0.15151515151515169	0.625367000001
0.2222222222222226	0.674494000001
0.29292929292929315	0.720681000001
0.3636363636363635	0.764271000001
0.4343434343434339	0.803535000001
0.5050505050505051	0.838751000001
0.5757575757575759	0.869785000001
0.6464646464646464	0.896385000001
0.7171717171717168	0.919034000001
0.7878787878787883	0.937705000001
0.8585858585858583	0.953029000001
0.9292929292929297	0.965261000001
1.0000000000000002	0.974940000001


==> 2019_sitb_p_eff_h_m16_n4_2.csv <==
x1	x2
-6.0	2.0000009999999997e-6
-5.92929292929293	3.000001e-6
-5.858585858585858	3.000001e-6
-5.787878787878787	3.000001e-6
-5.717171717171717	4.000001e-6
-5.646464646464646	4.000001e-6
-5.575757575757576	4.000001e-6
-5.505050505050505	6.000001e-6
-5.434343434343434	7.000001e-6
-5.363636363636363	7.000001e-6
-5.292929292929292	7.000001e-6
-5.222222222222222	8.000000999999999e-6
-5.151515151515151	1.0000001e-5
-5.080808080808081	1.4000001e-5
-5.01010101010101	1.5000001e-5
-4.9393939393939394	1.9000001e-5
-4.868686868686869	2.1000000999999998e-5
-4.797979797979798	2.6000000999999998e-5
-4.727272727272727	3.5000001e-5
-4.656565656565657	4.4000001e-5
-4.585858585858586	6.1000001e-5
-4.515151515151516	7.900000099999999e-5
-4.444444444444445	9.2000001e-5
-4.373737373737374	0.000117000001
-4.303030303030303	0.00015000000099999998
-4.232323232323232	0.000191000001
-4.161616161616162	0.000239000001
-4.090909090909091	0.000292000001
-4.02020202020202	0.000361000001
-3.9494949494949494	0.000443000001
-3.8787878787878793	0.000538000001
-3.808080808080808	0.000656000001
-3.7373737373737375	0.000795000001
-3.6666666666666665	0.000975000001
-3.595959595959596	0.001187000001
-3.525252525252525	0.001422000001
-3.4545454545454546	0.001714000001
-3.383838383838384	0.002051000001
-3.313131313131313	0.002459000001
-3.242424242424242	0.002943000001
-3.1717171717171717	0.003475000001
-3.101010101010101	0.004110000001
-3.0303030303030303	0.004852000001000001
-2.9595959595959593	0.005685000001
-2.888888888888888	0.006678000001
-2.818181818181818	0.007836000001
-2.7474747474747474	0.009184000001
-2.6767676767676765	0.010788000001000001
-2.6060606060606064	0.012541000001
-2.5353535353535355	0.014492000001
-2.464646464646465	0.016760000001
-2.393939393939394	0.019430000000999998
-2.3232323232323235	0.022423000000999997
-2.2525252525252526	0.025807000001
-2.1818181818181817	0.029594000000999997
-2.111111111111111	0.033800000000999995
-2.0404040404040407	0.038519000000999996
-1.96969696969697	0.043919000001
-1.8989898989898992	0.049945000001
-1.828282828282828	0.056544000000999996
-1.7575757575757573	0.06383600000100001
-1.6868686868686866	0.07180300000100001
-1.616161616161616	0.08046300000100001
-1.5454545454545454	0.08995300000100001
-1.4747474747474745	0.100311000001
-1.4040404040404035	0.11158500000100001
-1.333333333333333	0.123759000001
-1.2626262626262628	0.137067000001
-1.1919191919191918	0.151220000001
-1.121212121212121	0.166414000001
-1.0505050505050504	0.182392000001
-0.9797979797979797	0.19944700000100002
-0.9090909090909093	0.217361000001
-0.8383838383838385	0.236333000001
-0.7676767676767677	0.25627300000099995
-0.6969696969696971	0.277141000001
-0.626262626262626	0.298723000001
-0.5555555555555556	0.320844000001
-0.4848484848484847	0.34405800000099995
-0.41414141414141414	0.367929000001
-0.3434343434343434	0.39220700000099995
-0.27272727272727276	0.41713900000099996
-0.2020202020202018	0.44261900000099996
-0.13131313131313127	0.46817000000099995
-0.06060606060606076	0.493827000001
0.010101010101010326	0.519754000001
0.08080808080808079	0.545300000001
0.15151515151515169	0.571244000001
0.2222222222222226	0.596686000001
0.29292929292929315	0.621781000001
0.3636363636363635	0.646603000001
0.4343434343434339	0.670968000001
0.5050505050505051	0.694759000001
0.5757575757575759	0.7175090000009999
0.6464646464646464	0.739853000001
0.7171717171717168	0.761248000001
0.7878787878787883	0.781605000001
0.8585858585858583	0.800833000001
0.9292929292929297	0.818947000001
1.0000000000000002	0.836438000001


==> 2019_sitb_p_eff_h_m16_n4_3.csv <==
x1	x2
-6.0	1.0e-12
-5.92929292929293	1.0e-12
-5.858585858585858	1.0e-12
-5.787878787878787	1.0e-12
-5.717171717171717	1.0e-12
-5.646464646464646	1.0e-12
-5.575757575757576	1.0e-12
-5.505050505050505	1.0e-12
-5.434343434343434	1.0e-12
-5.363636363636363	1.0e-12
-5.292929292929292	1.0e-12
-5.222222222222222	1.0e-12
-5.151515151515151	1.0e-12
-5.080808080808081	1.0e-12
-5.01010101010101	1.0e-12
-4.9393939393939394	1.0e-12
-4.868686868686869	1.0e-12
-4.797979797979798	1.0e-12
-4.727272727272727	1.0e-12
-4.656565656565657	1.0e-12
-4.585858585858586	1.0e-12
-4.515151515151516	1.0e-12
-4.444444444444445	1.0e-12
-4.373737373737374	1.0e-12
-4.303030303030303	1.0e-12
-4.232323232323232	1.0e-12
-4.161616161616162	1.0e-12
-4.090909090909091	1.0e-12
-4.02020202020202	1.0e-12
-3.9494949494949494	1.0e-12
-3.8787878787878793	1.0e-12
-3.808080808080808	1.0e-12
-3.7373737373737375	1.0e-12
-3.6666666666666665	1.0e-12
-3.595959595959596	1.0e-12
-3.525252525252525	1.0e-12
-3.4545454545454546	1.0e-12
-3.383838383838384	1.0e-12
-3.313131313131313	1.0e-12
-3.242424242424242	1.0e-12
-3.1717171717171717	1.0e-12
-3.101010101010101	1.0e-12
-3.0303030303030303	1.0e-12
-2.9595959595959593	1.0e-12
-2.888888888888888	1.0e-12
-2.818181818181818	1.0e-12
-2.7474747474747474	1.0e-12
-2.6767676767676765	1.0e-12
-2.6060606060606064	1.0e-12
-2.5353535353535355	1.0e-12
-2.464646464646465	1.0e-12
-2.393939393939394	1.0e-12
-2.3232323232323235	1.0e-12
-2.2525252525252526	1.0e-12
-2.1818181818181817	1.0e-12
-2.111111111111111	1.0e-12
-2.0404040404040407	1.0e-12
-1.96969696969697	1.0e-12
-1.8989898989898992	1.0e-12
-1.828282828282828	1.0e-12
-1.7575757575757573	1.0e-12
-1.6868686868686866	1.0e-12
-1.616161616161616	1.0e-12
-1.5454545454545454	1.0e-12
-1.4747474747474745	1.0e-12
-1.4040404040404035	1.0e-12
-1.333333333333333	1.0e-12
-1.2626262626262628	1.0e-12
-1.1919191919191918	1.0e-12
-1.121212121212121	1.0e-12
-1.0505050505050504	1.0e-12
-0.9797979797979797	1.0e-12
-0.9090909090909093	1.0e-12
-0.8383838383838385	1.0e-12
-0.7676767676767677	1.0e-12
-0.6969696969696971	1.0e-12
-0.626262626262626	1.0e-12
-0.5555555555555556	1.0e-12
-0.4848484848484847	1.0e-12
-0.41414141414141414	1.0e-12
-0.3434343434343434	1.0e-12
-0.27272727272727276	1.0e-12
-0.2020202020202018	1.0e-12
-0.13131313131313127	1.0e-12
-0.06060606060606076	1.0e-12
0.010101010101010326	1.000000000001
0.08080808080808079	1.000000000001
0.15151515151515169	1.000000000001
0.2222222222222226	1.000000000001
0.29292929292929315	1.000000000001
0.3636363636363635	1.000000000001
0.4343434343434339	1.000000000001
0.5050505050505051	1.000000000001
0.5757575757575759	1.000000000001
0.6464646464646464	1.000000000001
0.7171717171717168	1.000000000001
0.7878787878787883	1.000000000001
0.8585858585858583	1.000000000001
0.9292929292929297	1.000000000001
1.0000000000000002	1.000000000001


==> 2019_sitb_p_eff_h_m16_n4_4.csv <==
x1	x2
-6.0	4.48063184099563e-7
-5.631578947368421	1.7556065976518531e-6
-5.263157894736842	6.499043146962516e-6
-4.894736842105264	2.2680809607837497e-5
-4.526315789473684	7.445461096114034e-5
-4.157894736842105	0.00022939066946156002
-3.7894736842105265	0.0006618148047479299
-3.4210526315789473	0.0017840567668279846
-3.0526315789473686	0.004483858094351377
-2.6842105263157903	0.010485064286880147
-2.3157894736842106	0.022769076964250286
-1.9473684210526314	0.04584233041590471
-1.5789473684210529	0.08546575877464219
-1.2105263157894735	0.14743994914913597
-0.8421052631578947	0.23537392128910445
-0.4736842105263158	0.3480906879947925
-0.10526315789473681	0.4780567280662289
0.26315789473684176	0.6122484414613125
0.6315789473684214	0.7357404714591815
1.0000000000000002	0.8365373577880056


==> 2019_sitb_p_eff_h_m16_n4_5.csv <==
x1	x2
-6.0	1.710209378412366e-19
-5.631578947368421	9.670882313312448e-18
-5.263157894736842	4.838218076636476e-16
-4.894736842105264	2.118859442980665e-14
-4.526315789473684	8.030352654182822e-13
-4.157894736842105	2.601373455355491e-11
-3.7894736842105265	7.107364754911423e-10
-3.4210526315789473	1.6144462682864708e-8
-3.0526315789473686	3.0025169774123225e-7
-2.6842105263157903	4.497952745942687e-6
-2.3157894736842106	5.335374396145102e-5
-1.9473684210526314	0.0004922991943395245
-1.5789473684210529	0.003471002723053519
-1.2105263157894735	0.018384344996426542
-0.8421052631578947	0.07209913492173407
-0.4736842105263158	0.20755656869074376
-0.10526315789473681	0.4398474813769206
0.26315789473684176	0.7023494908794978
0.6315789473684214	0.8912999699636311
1.0000000000000002	0.9747914270910499


==> 2019_sitb_p_eff_h_m4_n4_1.csv <==
x1	x2
-6.0	9.000001e-6
-5.92929292929293	1.4000001e-5
-5.858585858585858	1.5000001e-5
-5.787878787878787	1.6000001e-5
-5.717171717171717	1.7000001e-5
-5.646464646464646	1.9000001e-5
-5.575757575757576	2.1000000999999998e-5
-5.505050505050505	2.3000001e-5
-5.434343434343434	2.7000001e-5
-5.363636363636363	3.3000001000000005e-5
-5.292929292929292	4.0000001000000006e-5
-5.222222222222222	5.1000001e-5
-5.151515151515151	5.5000001000000005e-5
-5.080808080808081	6.400000099999999e-5
-5.01010101010101	7.900000099999999e-5
-4.9393939393939394	9.5000001e-5
-4.868686868686869	0.000112000001
-4.797979797979798	0.000144000001
-4.727272727272727	0.000172000001
-4.656565656565657	0.000215000001
-4.585858585858586	0.000252000001
-4.515151515151516	0.000311000001
-4.444444444444445	0.000365000001
-4.373737373737374	0.000427000001
-4.303030303030303	0.000498000001
-4.232323232323232	0.000595000001
-4.161616161616162	0.000702000001
-4.090909090909091	0.000821000001
-4.02020202020202	0.000971000001
-3.9494949494949494	0.001125000001
-3.8787878787878793	0.001321000001
-3.808080808080808	0.001520000001
-3.7373737373737375	0.001777000001
-3.6666666666666665	0.002083000001
-3.595959595959596	0.002444000001
-3.525252525252525	0.002840000001
-3.4545454545454546	0.003307000001
-3.383838383838384	0.003851000001
-3.313131313131313	0.004486000001000001
-3.242424242424242	0.005187000001
-3.1717171717171717	0.005991000001
-3.101010101010101	0.006933000001
-3.0303030303030303	0.007991000001
-2.9595959595959593	0.009251000001000001
-2.888888888888888	0.010640000001
-2.818181818181818	0.012261000001
-2.7474747474747474	0.014043000001
-2.6767676767676765	0.016065000000999998
-2.6060606060606064	0.018268000000999998
-2.5353535353535355	0.020690000001
-2.464646464646465	0.023522000001
-2.393939393939394	0.026647000001
-2.3232323232323235	0.030218000000999997
-2.2525252525252526	0.034172000001
-2.1818181818181817	0.038623000000999996
-2.111111111111111	0.043433000001
-2.0404040404040407	0.048771000001
-1.96969696969697	0.054687000001
-1.8989898989898992	0.061282000001
-1.828282828282828	0.068324000001
-1.7575757575757573	0.07607600000100001
-1.6868686868686866	0.08460900000100001
-1.616161616161616	0.09396000000100001
-1.5454545454545454	0.10413500000100001
-1.4747474747474745	0.115173000001
-1.4040404040404035	0.126784000001
-1.333333333333333	0.139428000001
-1.2626262626262628	0.15287600000100002
-1.1919191919191918	0.16733500000100002
-1.121212121212121	0.182452000001
-1.0505050505050504	0.198729000001
-0.9797979797979797	0.21595700000100002
-0.9090909090909093	0.234281000001
-0.8383838383838385	0.253255000001
-0.7676767676767677	0.273355000001
-0.6969696969696971	0.29429900000099996
-0.626262626262626	0.315854000001
-0.5555555555555556	0.338378000001
-0.4848484848484847	0.36134900000099995
-0.41414141414141414	0.385241000001
-0.3434343434343434	0.409547000001
-0.27272727272727276	0.434499000001
-0.2020202020202018	0.459749000001
-0.13131313131313127	0.485342000001
-0.06060606060606076	0.5113260000009999
0.010101010101010326	0.537095000001
0.08080808080808079	0.563078000001
0.15151515151515169	0.588537000001
0.2222222222222226	0.613854000001
0.29292929292929315	0.6390170000009999
0.3636363636363635	0.663778000001
0.4343434343434339	0.6880310000009999
0.5050505050505051	0.711479000001
0.5757575757575759	0.734203000001
0.6464646464646464	0.756140000001
0.7171717171717168	0.777209000001
0.7878787878787883	0.797120000001
0.8585858585858583	0.816335000001
0.9292929292929297	0.834399000001
1.0000000000000002	0.851244000001


==> 2019_sitb_p_eff_h_m4_n4_2.csv <==
x1	x2
-6.0	0.008482000001
-5.92929292929293	0.009138000001
-5.858585858585858	0.009838000001
-5.787878787878787	0.010544000001
-5.717171717171717	0.011304000001
-5.646464646464646	0.012167000001000001
-5.575757575757576	0.012993000001
-5.505050505050505	0.013899000001
-5.434343434343434	0.014864000001000001
-5.363636363636363	0.015880000000999997
-5.292929292929292	0.016994000000999997
-5.222222222222222	0.018101000000999998
-5.151515151515151	0.019289000001
-5.080808080808081	0.020490000001
-5.01010101010101	0.021848000000999998
-4.9393939393939394	0.023273000000999997
-4.868686868686869	0.024848000000999997
-4.797979797979798	0.026428000001
-4.727272727272727	0.028189000000999997
-4.656565656565657	0.029948000000999998
-4.585858585858586	0.031864000001
-4.515151515151516	0.033862000001
-4.444444444444445	0.035988000001
-4.373737373737374	0.038287000001
-4.303030303030303	0.040580000001
-4.232323232323232	0.043024000001
-4.161616161616162	0.045736000001
-4.090909090909091	0.048365000001
-4.02020202020202	0.051270000001
-3.9494949494949494	0.054242000001
-3.8787878787878793	0.057429000001
-3.808080808080808	0.060789000001
-3.7373737373737375	0.06419800000100001
-3.6666666666666665	0.067816000001
-3.595959595959596	0.071682000001
-3.525252525252525	0.07548000000100001
-3.4545454545454546	0.079652000001
-3.383838383838384	0.083947000001
-3.313131313131313	0.088530000001
-3.242424242424242	0.093265000001
-3.1717171717171717	0.09817900000100001
-3.101010101010101	0.103388000001
-3.0303030303030303	0.10876700000100001
-2.9595959595959593	0.11436100000100001
-2.888888888888888	0.119970000001
-2.818181818181818	0.12595300000100002
-2.7474747474747474	0.132140000001
-2.6767676767676765	0.138479000001
-2.6060606060606064	0.14510300000100002
-2.5353535353535355	0.151942000001
-2.464646464646465	0.158963000001
-2.393939393939394	0.16622500000100002
-2.3232323232323235	0.173760000001
-2.2525252525252526	0.18132000000100001
-2.1818181818181817	0.189267000001
-2.111111111111111	0.197540000001
-2.0404040404040407	0.205835000001
-1.96969696969697	0.214637000001
-1.8989898989898992	0.223572000001
-1.828282828282828	0.232977000001
-1.7575757575757573	0.242315000001
-1.6868686868686866	0.251875000001
-1.616161616161616	0.261840000001
-1.5454545454545454	0.27184600000099995
-1.4747474747474745	0.282254000001
-1.4040404040404035	0.292781000001
-1.333333333333333	0.30331800000099995
-1.2626262626262628	0.314317000001
-1.1919191919191918	0.325401000001
-1.121212121212121	0.336718000001
-1.0505050505050504	0.348030000001
-0.9797979797979797	0.359679000001
-0.9090909090909093	0.37156900000099996
-0.8383838383838385	0.38356500000099997
-0.7676767676767677	0.39551400000099995
-0.6969696969696971	0.407827000001
-0.626262626262626	0.42008500000099996
-0.5555555555555556	0.43264600000099995
-0.4848484848484847	0.445263000001
-0.41414141414141414	0.45793500000099996
-0.3434343434343434	0.470683000001
-0.27272727272727276	0.48355200000099996
-0.2020202020202018	0.49637200000099996
-0.13131313131313127	0.509318000001
-0.06060606060606076	0.522338000001
0.010101010101010326	0.5352370000009999
0.08080808080808079	0.548166000001
0.15151515151515169	0.5612050000009999
0.2222222222222226	0.573922000001
0.29292929292929315	0.586688000001
0.3636363636363635	0.599341000001
0.4343434343434339	0.6120490000009999
0.5050505050505051	0.624635000001
0.5757575757575759	0.6372260000009999
0.6464646464646464	0.649718000001
0.7171717171717168	0.662023000001
0.7878787878787883	0.674231000001
0.8585858585858583	0.686283000001
0.9292929292929297	0.698113000001
1.0000000000000002	0.709856000001


==> 2019_sitb_p_eff_h_m4_n4_3.csv <==
x1	x2
-6.0	1.0e-12
-5.92929292929293	1.0e-12
-5.858585858585858	1.0e-12
-5.787878787878787	1.0e-12
-5.717171717171717	1.0e-12
-5.646464646464646	1.0e-12
-5.575757575757576	1.0e-12
-5.505050505050505	1.0e-12
-5.434343434343434	1.0e-12
-5.363636363636363	1.0e-12
-5.292929292929292	1.0e-12
-5.222222222222222	1.0e-12
-5.151515151515151	1.0e-12
-5.080808080808081	1.0e-12
-5.01010101010101	1.0e-12
-4.9393939393939394	1.0e-12
-4.868686868686869	1.0e-12
-4.797979797979798	1.0e-12
-4.727272727272727	1.0e-12
-4.656565656565657	1.0e-12
-4.585858585858586	1.0e-12
-4.515151515151516	1.0e-12
-4.444444444444445	1.0e-12
-4.373737373737374	1.0e-12
-4.303030303030303	1.0e-12
-4.232323232323232	1.0e-12
-4.161616161616162	1.0e-12
-4.090909090909091	1.0e-12
-4.02020202020202	1.0e-12
-3.9494949494949494	1.0e-12
-3.8787878787878793	1.0e-12
-3.808080808080808	1.0e-12
-3.7373737373737375	1.0e-12
-3.6666666666666665	1.0e-12
-3.595959595959596	1.0e-12
-3.525252525252525	1.0e-12
-3.4545454545454546	1.0e-12
-3.383838383838384	1.0e-12
-3.313131313131313	1.0e-12
-3.242424242424242	1.0e-12
-3.1717171717171717	1.0e-12
-3.101010101010101	1.0e-12
-3.0303030303030303	1.0e-12
-2.9595959595959593	1.0e-12
-2.888888888888888	1.0e-12
-2.818181818181818	1.0e-12
-2.7474747474747474	1.0e-12
-2.6767676767676765	1.0e-12
-2.6060606060606064	1.0e-12
-2.5353535353535355	1.0e-12
-2.464646464646465	1.0e-12
-2.393939393939394	1.0e-12
-2.3232323232323235	1.0e-12
-2.2525252525252526	1.0e-12
-2.1818181818181817	1.0e-12
-2.111111111111111	1.0e-12
-2.0404040404040407	1.0e-12
-1.96969696969697	1.0e-12
-1.8989898989898992	1.0e-12
-1.828282828282828	1.0e-12
-1.7575757575757573	1.0e-12
-1.6868686868686866	1.0e-12
-1.616161616161616	1.0e-12
-1.5454545454545454	1.0e-12
-1.4747474747474745	1.0e-12
-1.4040404040404035	1.0e-12
-1.333333333333333	1.0e-12
-1.2626262626262628	1.0e-12
-1.1919191919191918	1.0e-12
-1.121212121212121	1.0e-12
-1.0505050505050504	1.0e-12
-0.9797979797979797	1.0e-12
-0.9090909090909093	1.0e-12
-0.8383838383838385	1.0e-12
-0.7676767676767677	1.0e-12
-0.6969696969696971	1.0e-12
-0.626262626262626	1.0e-12
-0.5555555555555556	1.0e-12
-0.4848484848484847	1.0e-12
-0.41414141414141414	1.0e-12
-0.3434343434343434	1.0e-12
-0.27272727272727276	1.0e-12
-0.2020202020202018	1.0e-12
-0.13131313131313127	1.0e-12
-0.06060606060606076	1.0e-12
0.010101010101010326	1.000000000001
0.08080808080808079	1.000000000001
0.15151515151515169	1.000000000001
0.2222222222222226	1.000000000001
0.29292929292929315	1.000000000001
0.3636363636363635	1.000000000001
0.4343434343434339	1.000000000001
0.5050505050505051	1.000000000001
0.5757575757575759	1.000000000001
0.6464646464646464	1.000000000001
0.7171717171717168	1.000000000001
0.7878787878787883	1.000000000001
0.8585858585858583	1.000000000001
0.9292929292929297	1.000000000001
1.0000000000000002	1.000000000001


==> 2019_sitb_p_eff_h_m4_n4_4.csv <==
x1	x2
-6.0	0.008403896511793685
-5.631578947368421	0.012108834139370516
-5.263157894736842	0.01722800814792573
-4.894736842105264	0.024193330684552122
-4.526315789473684	0.03351978058877501
-4.157894736842105	0.0458005136271921
-3.7894736842105265	0.06169150748534507
-3.4210526315789473	0.08188303564332154
-3.0526315789473686	0.10705615861353221
-2.6842105263157903	0.1378241043169638
-2.3157894736842106	0.17466089460428705
-1.9473684210526314	0.21782267359103136
-1.5789473684210529	0.26727046412193
-1.2105263157894735	0.3226058303140174
-0.8421052631578947	0.3830323038446604
-0.4736842105263158	0.4473546089849847
-0.10526315789473681	0.5140241497081443
0.26315789473684176	0.5812329161562408
0.6315789473684214	0.6470496996536071
1.0000000000000002	0.7095838134777778


==> 2019_sitb_p_eff_h_m4_n4_5.csv <==
x1	x2
-6.0	5.1862237749267655e-6
-5.631578947368421	1.449924709770058e-5
-5.263157894736842	3.9398314641702854e-5
-4.894736842105264	0.0001038060925614202
-4.526315789473684	0.00026453516280663714
-4.157894736842105	0.000650261368420208
-3.7894736842105265	0.001537418061246596
-3.4210526315789473	0.0034856279685552263
-3.0526315789473686	0.00755401126422953
-2.6842105263157903	0.015597450972676648
-2.3157894736842106	0.0305809184775258
-1.9473684210526314	0.056742840614379814
-1.5789473684210529	0.09931779854117312
-1.2105263157894735	0.16349699534522874
-0.8421052631578947	0.25251707066650914
-0.4736842105263158	0.36531058985976544
-0.10526315789473681	0.49483800231518715
0.26315789473684176	0.6284996994571654
0.6315789473684214	0.7512972453046466
1.0000000000000002	0.8507316389330923


==> data_points.csv <==
M   P_ant_MRT   P_ant_sqrt  P_ant_PI    P_bs_MRT    P_bs_sqrt   P_bs_PI h_e_MRT h_e_sqrt    h_e_PI
1	2.8929823996598604e-15	5.988386935106469	12.434649309672963	2.8929823996598604e-15	5.988386935106469	12.434649309672963	-12.43589749377553	-24.87710045356809	-4.821637332766439e-15	
2	2.822995933545196	5.981544212144648	8.505448307196096	2.8929823996598604e-15	4.567034447334452	7.579084543889753	-7.581025012749356	-15.16440386342418	-4.821637332766439e-15
3	3.9277317612459166	5.954774285866091	7.386694414761598	2.8929823996598604e-15	3.8885980569856162	5.812555400053105	-5.8184118312423205	-11.634172260249152	-5.785964799319727e-15
4	4.4558991217119726	5.995725082764581	6.920648136331674	2.8929823996598604e-15	3.449049431943789	4.956917039352928	-4.95752203979526	-9.914959925670798	-5.785964799319727e-15
6	4.97144979464092	5.994111278763094	6.476658362526097	3.857309866213147e-15	2.860237958727841	3.809306314952809	-3.811963064626757	-7.618840337185956	-7.232455999149659e-15
8	5.242028852757921	5.996058289339361	6.315815080044827	3.857309866213147e-15	2.5099979725397903	3.285609438001929	-3.285975263425783	-6.571500400826206	-7.714619732426303e-15	
16	5.619664385249329	5.987918408806524	6.1200210869150675	4.821637332766433e-15	1.8714118762665088	2.221756611226272	-2.223721409091364	-4.447909726005302	-9.643274665532882e-15
32	5.787866994989365	5.990799054019355	6.036593779172135	6.750292265873005e-15	1.33610945507726	1.5184816588337182	-1.5200343210592668	-3.0390310763919053	-1.3018420798469397e-14
64	5.893649876847476	5.990080706611714	6.004831018029	9.64327466553286e-15	0.953504129085666	1.040307079613985	-1.041804990942504	-2.084237882249464	-1.832222186451249e-14
128	5.967355755151348	6.002731646839102	6.0293282281519565	1.2536257065192713e-14	0.6875910138989414	0.7393008550252902	-0.7443009045662381	-1.4863772550150558	-2.6519005330215477e-14
